Automated Generation of Accurate \& Fluent Medical X-ray Reports

Our paper focuses on automating the generation of medical reports from chest X-ray image inputs, a critical yet time-consuming task for radiologists. Unlike existing medical re-port generation efforts that tend to produce human-readable reports, we aim to generate medical reports that are both fluent and clinically accurate. This is achieved by our fully differentiable and end-to-end paradigm containing three complementary modules: taking the chest X-ray images and clinical his-tory document of patients as inputs, our classification module produces an internal check-list of disease-related topics, referred to as enriched disease embedding; the embedding representation is then passed to our transformer-based generator, giving rise to the medical reports; meanwhile, our generator also pro-duces the weighted embedding representation, which is fed to our interpreter to ensure consistency with respect to disease-related topics.Our approach achieved promising results on commonly-used metrics concerning language fluency and clinical accuracy. Moreover, noticeable performance gains are consistently ob-served when additional input information is available, such as the clinical document and extra scans of different views.

==> readme.txt <==
%---15May21:
*seems none of the cited papers are from EMNLP - we need to cite several EMNLP papers, to show that our research is related to the EMNLP community
*Fig.2 is a bit awkward in its current portray mode - maybe use landscape instead?


%---10Apr21:
* bib terms: DO NOT use "Li, Y. and others", "Jing, B. and others". Use the full list of author names instead
* Table I & II: what is the meaning for bold faced numbers? Are they the best performance, or not
* Table I: in addition to present the results, we need to analyze them.
* Table I: more analyses are needed. for example, consider the separate scenarios of SV, MV, MV+T, and MV+T+I, and compare with related SOTA methods in each of these scenarios. If I am correct, we've outperformed the SOTAs on all these scenarios. Let's show the details in main text 
* To ensure a fair comparison, is the same train/test split used by all the comparison methods in our experiments? If not, how to find a proper way to make a convincing story
* Briefly introduce the evaluation metrics considered at Table 1.


%---7Apr21:
--> I updated the figures 1 and 2, changed colors, and eliminated repetitive "disease" terms. I only keep the "enriched disease embedding" and "disease query embedding". 


%---5Apr21:
* Intro sec: For story completeness, do we have any empirical evidence to show that we are doing well in this regard? 
--> I don't have any evidence for story completeness. It's difficult to measure this aspect. We can only infer from the Table 2 that disease cases are detected (not being leftout) and thus increase the clinical accuracy score compared to other baselines.

* notations: many variables are introduced. Could please provide a table of notations, and pay attention to the possible conflict of names? The rule of thumb is to separate the notations as much as possible, while following the typical naming convention.
    ** for each notation, show its size, and its purpose:
--> I added a notation table at the end of the paper.

* Title: I have made an attempt. feel free to change to better ones ;)
--> I changed the title back to the previous one to temporarily fix the overflow and weird blue color in page 9 and 10.

* Figs 1&2: how contents in the two figures are corresponding to each other?
--> Figure 1 is an overall architecture, Fig.2 is a detail working example of classifier-generator-interpreter.

* Fig.2: any explanation of fig.2 in the main text?
--> Figure 2 is now mentioned in the method section (overview) and other subsections.

* eqs. 2,3 are unclear
--> I added a paragraph to explain the intuition of the Eq 2 and 3 as follow:
"
The intuition behind Eq. (\ref{eqn:dtxt}) and Eq. (\ref{eqn:dtxt_alpha}) is that, for each disease (e.g., pneumonia) to be queried from the text document $T$, we only pay attention to the most relevant words (e.g., cough or back-pain) in the text that associate with that disease via Eq. (\ref{eqn:dtxt_alpha}), which is a vector similarity dot product (in matrix form). Then, the weighted summation of these words via Eq. (\ref{eqn:dtxt}) is the features that summarize the document given the queried disease. 
"

* many important internal variables are introduced, such as D_enriched, D_states, D_topics, D_fused in eq.(9). It is helpful to validate by showcase their values in empirical evaluation and analyses
--> I added more experiments to Table 3 to showcase what happen when one component is removed.

* many terms are related to disease, take Fig.1 for example, there are contextual/enriched Disease Embedding, detected diseases, etc. Seems they are in fact topics that could be related to diseases/symptoms (e.g. 114 in Open-I dataset). Not sure what these topics are (would be helpful to show them e.g. in the supplementary file). In fact We could not have so many diseases here. To avoid confusion, maybe better to call them topics or disease-related topics instead?
    ** then a related issue: what do we mean by positive or negative here for a topic? Maybe call exist or non-exist instead?
    ** btw: what are the 14 common diseases, are they mixture of disease/symptoms, or merely topics?
--> I'll rewrite those parts for clarity


* make the code publicly available: other people do not do this; would be great if we can
--> We intended to release the code when the paper is accepted. Dong and I are worried that releasing the code early when we got rejected would harm us in the future.

* pp.9-10: change of color: this is strange, could fix them?
--> The TMI template has an overflow problem, all the text after some sections will change color (blue). I don't know for sure what caused this, but changing the title to the original (shorter) one help.



%---4Apr21:
* Sec. III on our approach: could provide a preamble text (e.g. a paragraph) to introduce Fig.1, giving the overall idea of why such pipeline that contains the components of classifier, generator, and interpreter?
--> Done

%---3Apr21:
* Title: the current title of "Automatic Medical Report Generation" is very generic. Suggest to change a title. Also consider that our focus of medical reports is on chest x-ray, and we are not the 1st in generating chest x-ray.
--> I changed it, but I think Dong will come up with better another title.

* related work section is a bit too short : what about related efforts in medical report generation in chest x-ray and other areas (e.g. retinal eye scans and perhaps others)
-->  I described the related medical report generation methods in the introduction (how medical report is obtained and the progress in the field). This helps to shorten the content and avoid duplication. If you want we can still add more (but currently we exceeded 8 pages)

* experiments section: in addition to the tables that present our quantitative results, could also showcase & analyze the qualitative results, i.e. the medical report results 
--> I added some generated examples and descriptions. 

* what is the page limit of TMI? The main text of the current draft (i.e. removing the bib entries) is around 7 pages - should we aim at 8 pages or longer？
--> I think they allow us to have up to 10 pages, but after the 8th page, they charge $250/page. (https://www.embs.org/tmi/authors-instructions/#_Toc39348842)

* Please also check the TMI submission requirement and see if there is anything else we should should pay attention to
--> Here are some guidelines
1. Your submitted manuscript must be unpublished and is not under consideration elsewhere.
2. Limit the overall length to 10-pages. All papers exceeding eight published pages, including illustrations and references, incur $250/page for pages nine and ten
4. Author list should only include each author’s name and IEEE membership rank. There should be no superscript tags next to the author names.
5. Authors’ affiliations, e-mails, and sponsor and financial support acknowledgment should be included in a footnote at the bottom of the first page.
6. The abstract must not exceed 250 words. (Ours is shorter)
7. A supplementary file should be assigned as “Supporting Document” in “File Designation” for it to be accessible by reviewers.

A supplementary document is most useful for the initial submission when there is a 10-page hard-limit on manuscript length. If the submission receives a decision of major- or minor- revision, the contents in the supplementary document may be integrated into a resubmitted manuscript, which is not subject to a hard-limit on length. The contents in a supplementary file are not peer-reviewed and therefore cannot be referred to in the same way as the contents within the manuscript. If these contents are an essential part of the manuscript, they should be included in the manuscript.
If the manuscript is accepted, as a courtesy, TMI allows authors to post a supplementary file with figures and texts. This file is subjects to a 3-page length-limit rule established in April 2020. The authors may use the same template for manuscript (MS Word, LaTex) to format the supplementary file, but with society logos in the header-field removed. 
If your manuscript is extended from a published conference paper, upload the conference paper and assign Supporting Document as its File Designation and place it after the manuscript file.

If you believe the quality of a figure in the main manuscript file is inadequate for the review process, upload the corresponding high-resolution figure file and assign it as a Supporting Document. Files assigned as High-Res Image are not accessible to reviewers.

